Health Text Simplification: An Annotated Corpus for Digestive Cancer Education and Novel Strategies for Reinforcement Learning

Objective: The reading level of health educational materials significantly influences the understandability and accessibility of the information, particularly for minoritized populations. Many patient educational resources surpass the reading level and complexity of widely accepted standards. There is a critical need for high-performing text simplification models in health information to enhance dissemination and literacy. This need is particularly acute in cancer education, where effective prevention and screening education can substantially reduce morbidity and mortality. Methods: We introduce Simplified Digestive Cancer (SimpleDC), a parallel corpus of cancer education materials tailored for health text simplification research, comprising educational content from the American Cancer Society, Centers for Disease Control and Prevention, and National Cancer Institute. Utilizing SimpleDC alongside the existing Med-EASi corpus, we explore Large Language Model (LLM)-based simplification methods, including fine-tuning, reinforcement learning (RL), reinforcement learning with human feedback (RLHF), domain adaptation, and prompt-based approaches. Our experimentation encompasses Llama 2 and GPT-4. A novel RLHF reward function is introduced, featuring a lightweight model adept at distinguishing between original and simplified texts, thereby enhancing the model's effectiveness with unlabeled data. Results: Fine-tuned Llama 2 models demonstrated high performance across various metrics. Our innovative RLHF reward function surpassed existing RL text simplification reward functions in effectiveness. The results underscore that RL/RLHF can augment fine-tuning, facilitating model training on unlabeled text and improving performance.

==> supplemental_files/cover_letter1.txt <==
Md Mushfiqur Rahman
Graduate Research Assistant
Department of Computer Science
George Mason University
4400 University Dr. MSN 1G8
Fairfax, VA 22030
mrahma45@gmu.edu 


June 21, 2024 


Dr. Mor Peleg
Editor-in-Chief
Journal of Biomedical Informatics


Dear Dr. Peleg,

I am pleased to resubmit a revised version of the original research article titled "Health Text Simplification: An Annotated Corpus for Digestive Cancer Education and Novel Strategies for Reinforcement Learning," for consideration in the Journal of Biomedical Informatics (JBI). 

This work investigates the application of Large Language Models (LLMs) to simplify educational health texts with a focus on digestive cancer materials.  Based on the reviewer feedback, we have expanded experimentation to include a broader set of Large Language Models (LLMs), including variants of Meta's Llama 3. We extensively edited the manuscript to address as many points as possible.

Our manuscript uses content from the National Cancer Institute, American Cancer Society, and Centers for Disease Control. One of the reviewers raised questions about licensing concerns. We acknowledge the license issues and believe our use of data aligns with fair use principles, as it is well-attributed, used minimally for academic research, and does not diminish the original content's value. Additionally, it is important to note that virtually all LLMs used by the academic and research communities utilize vast corpora of text, including content from these kinds of organizations, without attribution. In contrast, our manuscript uses a small amount of content that is well-attributed and adheres to the spirit of fair use. We hope these points address the reviewer's concern, as it is impractical to obtain written permission from such organizations for a relatively small project such as this.

As requested by one of the reviewers, we added an extra table to our manuscript describing the dataset. This increased the total number of figures and tables from 8 to 9.

This manuscript has not been previously published and is not being considered elsewhere. The senior author, Dr. Kevin Lybarger, is on the JBI Editorial Board. We have no additional conflicts of interest to disclose. Thank you for your consideration.

Sincerely,

Md Mushfiqur Rahman
